Extrae.jl: Julia bindings for the Extrae HPC Profiler

The Julia programming language has gained acceptance within the High-Performance Computing (HPC) community due to its ability to tackle two-language problem: Julia code feels as high-level as Python but allows developers to tune it to C-level performance. But to squeeze every drop of performance, Julia needs to integrate with advanced performance analysis tools, also known as profilers. In this work, we present Extrae.jl, a Julia package to interface with the Extrae profiler.

==> paper.yml <==
title: "Extrae.jl: Julia bindings for the Extrae HPC Profiler"
keywords:
  - Julia
  - HPC
  - Profiling
  - Tracing
authors:
  - name: Sergio Sanchez Ramirez
    orcid: 0000-0003-4273-3328
    affiliation: 1
  - name: Mosè Giordano
    orcid: 0000-0002-7218-2873
    affiliation: 2
affiliations:
  - name: Barcelona Supercomputing Center (BSC)
    index: 1
  - name: University College London (UCL)
    index: 2
date: 9 November 2024
bibliography: ref.bib

